UIClip: A Data-driven Model for Assessing User Interface Design

User interface (UI) design is a difficult yet important task for ensuring the usability, accessibility, and aesthetic qualities of applications. In our paper, we develop a machine-learned model, UIClip, for assessing the design quality and visual relevance of a UI given its screenshot and natural language description. To train UIClip, we used a combination of automated crawling, synthetic augmentation, and human ratings to construct a large-scale dataset of UIs, collated by description and ranked by design quality. Through training on the dataset, UIClip implicitly learns properties of good and bad designs by i) assigning a numerical score that represents a UI design's relevance and quality and ii) providing design suggestions. In an evaluation that compared the outputs of UIClip and other baselines to UIs rated by 12 human designers, we found that UIClip achieved the highest agreement with ground-truth rankings. Finally, we present three example applications that demonstrate how UIClip can facilitate downstream applications that rely on instantaneous assessment of UI design quality: i) UI code generation, ii) UI design tips generation, and iii) quality-aware UI example search.

==> alttext.txt <==
Figure 1 A collage of screenshots that illustrate our synthetic data generation process. A set of screenshots are taken of the original version of a wikipedia web page. We applied 9 different jitter functions that introduce design defects related to complexity, color, text, spacing, contrast, and layout, resulting in 9 jittered screenshots.
Figure 2 A diagram showing how text descriptions are generated for jittered UIs. An original UI transformed into a jittered UI by applying three jitter functions for color swap, color noise, and font swap. These jitters are recorded and prepended to the original UI's caption. the final description is ui screenshot. poor design. bad text sizing, bad readability text, bad color choice. a home page of a technology foundation.
Figure 3 A screenshot of the web application used for human design ratings. The screenshot shows a pair of UIs for a food recipe app. The web application contains a form for the user to perform a series of tasks. For the user decides whether the UIs can be adequately described by a single caption. If possible, the user writes an improved caption. Participants choose which UI better matches the caption and is better-designed. Finally, the user can check four checkboxes related to the four CRAP principles.
Figure 4 A bar chart showing model performance on design choice prediction. Almost all of nine baseline conditions accuracies in the 50 percent range, which is close to random chance. UIClip variants can achieve up to 63.2 percent for the BetterApp dataset and up to 87.1 percent accuracy for the JitterWeb dataset.
Figure 5 A bar chart showing model performance on design suggestion prediction measured by the macro-averaged F1 score. The bar chart shows the raw F1 score and a choice-adjusted score, which ignores model suggestions for incorrect answers. Under both metrics, UIClip models perform the best. UIClip pretrained on web data achieves the highest raw F1 score of 57.3. UIClip pretrained on web data then finetuned on web pairs and human data achieves the highest choice-adjusted score of 47.2.
Figure 6 A figure showing an incorrect design assessment and reasoning from GPT-4V. Two UI screenshots are arranged horizontally, where the one on the left has large text that overflows and causes readability problems. The model says the screenshot on the left is better and provides irrelevant reasoning.
Table 1 A table that shows model performance on UI retrieval. The variant of UIClip pretrained on jittered web data performs the best, with a MRR of 0.3851 on the BetterApp dataset and an MRR of 0.4085 on the JitterWeb dataset. Variants of UIClip further finetuned on web pair data perform significantly worse and achieves the lowest MRR of 0.0962 for the BetterApp dataset and 0.0924 for the JitterWeb dataset. the original CLIP model achieves an MRR of 0.2534 on the BetterApp dataset and 0.1466 on the JitterWeb dataset.
Figure 7 A screenshot of our UI generation example application. The interface shows a text box at the bottom that allows users to provide a textual description of a UI they wish to generate. The user entered the text news feed. The main portion of the screen shows 5 UI screenshots generated by an external LLM and rendered into screenshots. The web application ranks these screenshots by their UIClip score, which is shown as a small badge on each screenshot.
Figure 8 A screenshot of our UI design tips application. The interface shows a textbox at the top where the user enters a description of a user interface. The user entered the text an e-commerce application interface. There is also an upload file for the user to upload a screenshot they wish to evaluate. The interface shows a screenshot of a shopping app with poor color contrast and bad text readability due to overly large font. The interface contains a design recommendations pane on the right that surfaces warnings for text readability, background readability, and color choice.
Figure 9 A screenshot of our UI example retrieval application. The interface shows a text box at the top where the user enters a description of a UI that they wish to find. The user entered the text login page. The main body of the interface is a gallery of screenshots. On the left, 6 screenshots are shown retrieved by UIClip. One of the screenshots has a problem with poor color contrast. On the right, 6 screenshots are shown retrieved by the original CLIP model. Four of the screenshots have various problems including poor color contrast, dpulicate elements, and formatting issues.
Table 2 A table showing hyperparameters used for our model training and algorithms. The training hyperparameters are taken and slightly modified from the original CLIP paper.
